Spectral characterization of the non-thermal X-ray emission of gamma-ray pulsars

We report on a detailed spectral characterization of the non-thermal X-ray emission for a large sample of gamma-ray pulsars in the second Fermi-LAT catalogue. We outline the criteria adopted for the selection of our sample, its completeness, and critically describe different approaches to estimate the spectral shape and flux of pulsars. We perform a systematic modelling of the pulsars' X-ray spectra using archival observations with XMM-Newton, Chandra, and NuSTAR and extract the corresponding non-thermal X-ray spectral distributions. This set of data is made available online and is useful to confront with predictions of theoretical models.

==> Archive_extracted_SEDs/J0007+7303.txt <==
5.1100e-07          6.4240e-07          5.7670e-07          1.6313e-14          3.7728e-15
6.4240e-07          8.3220e-07          7.3730e-07          9.5592e-15          2.2889e-15
8.3220e-07          9.9280e-07          9.1250e-07          1.2931e-14          2.9148e-15
9.9280e-07          1.1242e-06          1.0585e-06          1.7057e-14          3.9459e-15
1.1242e-06          1.3140e-06          1.2191e-06          1.4580e-14          3.2865e-15
1.3140e-06          1.5184e-06          1.4162e-06          1.4951e-14          3.6571e-15
1.5184e-06          1.7666e-06          1.6425e-06          2.0231e-14          4.4490e-15
1.7666e-06          2.1900e-06          1.9783e-06          1.6588e-14          4.2402e-15
2.1900e-06          2.8616e-06          2.5258e-06          2.6058e-14          6.4112e-15
2.8616e-06          4.4968e-06          3.6792e-06          1.7615e-14          4.9846e-15


==> Archive_extracted_SEDs/J0205+6449.txt <==
7.7380e-07          9.0520e-07          8.3950e-07          4.5522e-13          1.4085e-14
9.0520e-07          1.0074e-06          9.5630e-07          4.7783e-13          1.4906e-14
1.0074e-06          1.1096e-06          1.0585e-06          4.8383e-13          1.4195e-14
1.1096e-06          1.1972e-06          1.1534e-06          5.1838e-13          1.5498e-14
1.1972e-06          1.2848e-06          1.2410e-06          4.9866e-13          1.5182e-14
1.2848e-06          1.3724e-06          1.3286e-06          5.2291e-13          1.5818e-14
1.3724e-06          1.4600e-06          1.4162e-06          5.3720e-13          1.6439e-14
1.4600e-06          1.5476e-06          1.5038e-06          5.4086e-13          1.7062e-14
1.5476e-06          1.6498e-06          1.5987e-06          5.4177e-13          1.6899e-14
1.6498e-06          1.7520e-06          1.7009e-06          5.8814e-13          1.8231e-14
1.7520e-06          1.8542e-06          1.8031e-06          6.0676e-13          1.8881e-14
1.8542e-06          2.0002e-06          1.9272e-06          5.5981e-13          1.7229e-14
2.0002e-06          2.2192e-06          2.1097e-06          6.1964e-13          1.9491e-14
2.2192e-06          2.5112e-06          2.3652e-06          6.2609e-13          1.9370e-14
2.5112e-06          2.8324e-06          2.6718e-06          6.5958e-13          2.0748e-14
2.8324e-06          3.2120e-06          3.0222e-06          6.7979e-13          2.1352e-14
3.2120e-06          3.6500e-06          3.4310e-06          7.3063e-13          2.2994e-14
3.6500e-06          4.1756e-06          3.9128e-06          7.7269e-13          2.4427e-14
4.1756e-06          5.0370e-06          4.6063e-06          7.1997e-13          2.2696e-14
5.0370e-06          7.3146e-06          6.1758e-06          8.5886e-13          2.7172e-14


==> Archive_extracted_SEDs/J0357+3205.txt <==
1.8920e-06          2.2205e-06          2.0562e-06          9.0664e-15          1.7103e-15
2.2205e-06          2.6850e-06          2.4528e-06          1.2123e-14          2.4050e-15
2.6850e-06          3.3200e-06          3.0025e-06          1.2694e-14          2.5920e-15
3.3200e-06          4.2500e-06          3.7850e-06          9.8162e-15          2.6660e-15
4.2500e-06          5.2800e-06          4.7650e-06          1.4010e-14          3.7344e-15
5.2800e-06          6.7400e-06          6.0100e-06          1.4146e-14          4.4597e-15
6.7400e-06          1.0000e-05          8.3700e-06          1.0395e-14          8.0894e-15


==> Archive_extracted_SEDs/J0437-4715.txt <==
2.6400e-06          3.0000e-06          2.8200e-06          2.4896e-12          2.5737e-13
3.0000e-06          3.3200e-06          3.1600e-06          2.2860e-12          2.3109e-13
3.3200e-06          3.6400e-06          3.4800e-06          2.2902e-12          2.1740e-13
3.6400e-06          3.8800e-06          3.7600e-06          2.6164e-12          2.6097e-13
3.8800e-06          4.2000e-06          4.0400e-06          2.1389e-12          2.0460e-13
4.2000e-06          4.5200e-06          4.3600e-06          2.0955e-12          2.0421e-13
4.5200e-06          4.8000e-06          4.6600e-06          2.5249e-12          2.4423e-13
4.8000e-06          5.0800e-06          4.9400e-06          2.4539e-12          2.4661e-13
5.0800e-06          5.4000e-06          5.2400e-06          2.3780e-12          2.3224e-13
5.4000e-06          5.6800e-06          5.5400e-06          2.5954e-12          2.6329e-13
5.6800e-06          5.9600e-06          5.8200e-06          2.8631e-12          2.8268e-13
5.9600e-06          6.2400e-06          6.1000e-06          2.9097e-12          2.9200e-13
6.2400e-06          6.5200e-06          6.3800e-06          3.1868e-12          3.1199e-13
6.5200e-06          6.9200e-06          6.7200e-06          2.3544e-12          2.3311e-13
6.9200e-06          7.2800e-06          7.1000e-06          2.6814e-12          2.7161e-13
7.2800e-06          7.7600e-06          7.5200e-06          2.2260e-12          2.2536e-13
7.7600e-06          8.2800e-06          8.0200e-06          2.1967e-12          2.2469e-13
8.2800e-06          8.7600e-06          8.5200e-06          2.8527e-12          2.7834e-13
8.7600e-06          9.4000e-06          9.0800e-06          2.2207e-12          2.2528e-13
9.4000e-06          1.0040e-05          9.7200e-06          2.5735e-12          2.6168e-13
1.0040e-05          1.0840e-05          1.0440e-05          2.6227e-12          2.6588e-13
1.0840e-05          1.1800e-05          1.1320e-05          2.8281e-12          2.8482e-13
1.1800e-05          1.3320e-05          1.2560e-05          2.4764e-12          2.5389e-13
1.3320e-05          1.5000e-05          1.4160e-05          3.0705e-12          3.2236e-13
1.5000e-05          1.7560e-05          1.6280e-05          3.0662e-12          3.1770e-13
1.7560e-05          2.1360e-05          1.9460e-05          3.4515e-12          3.7040e-13
2.1360e-05          2.7880e-05          2.4620e-05          4.2441e-12          4.8370e-13
2.7880e-05          5.1320e-05          3.9600e-05          3.7015e-12          6.3637e-13


==> Archive_extracted_SEDs/J0534+2200.txt <==
3.0000e-06          3.1600e-06          3.0800e-06          1.2614e-08          1.1035e-10
3.1600e-06          3.2800e-06          3.2200e-06          1.2503e-08          1.2183e-10
3.2800e-06          3.4000e-06          3.3400e-06          1.2444e-08          1.1832e-10
3.4000e-06          3.5200e-06          3.4600e-06          1.2337e-08          1.1612e-10
3.5200e-06          3.6400e-06          3.5800e-06          1.2082e-08          1.1361e-10
3.6400e-06          3.7600e-06          3.7000e-06          1.2198e-08          1.1365e-10
3.7600e-06          3.8800e-06          3.8200e-06          1.2243e-08          1.1386e-10
3.8800e-06          4.0000e-06          3.9400e-06          1.2357e-08          1.1381e-10
4.0000e-06          4.1200e-06          4.0600e-06          1.2248e-08          1.1341e-10
4.1200e-06          4.2400e-06          4.1800e-06          1.2223e-08          1.1304e-10
4.2400e-06          4.3600e-06          4.3000e-06          1.2095e-08          1.1294e-10
4.3600e-06          4.4800e-06          4.4200e-06          1.1886e-08          1.1342e-10
4.4800e-06          4.6000e-06          4.5400e-06          1.1822e-08          1.1349e-10
4.6000e-06          4.7200e-06          4.6600e-06          1.1684e-08          1.1452e-10
4.7200e-06          4.8400e-06          4.7800e-06          1.1897e-08          1.1666e-10
4.8400e-06          4.9600e-06          4.9000e-06          1.1706e-08          1.1684e-10
4.9600e-06          5.0800e-06          5.0200e-06          1.1771e-08          1.1868e-10
5.0800e-06          5.2400e-06          5.1600e-06          1.1755e-08          1.0350e-10
5.2400e-06          5.4000e-06          5.3200e-06          1.1839e-08          1.0504e-10
5.4000e-06          5.5600e-06          5.4800e-06          1.1748e-08          1.0579e-10
5.5600e-06          5.7200e-06          5.6400e-06          1.1928e-08          1.0769e-10
5.7200e-06          5.8800e-06          5.8000e-06          1.1653e-08          1.0834e-10
5.8800e-06          6.0400e-06          5.9600e-06          1.1466e-08          1.0867e-10
6.0400e-06          6.2000e-06          6.1200e-06          1.1805e-08          1.1186e-10
6.2000e-06          6.3600e-06          6.2800e-06          1.1527e-08          1.1257e-10
6.3600e-06          6.5200e-06          6.4400e-06          1.1793e-08          1.1530e-10
6.5200e-06          6.7200e-06          6.6200e-06          1.1586e-08          1.0422e-10
6.7200e-06          6.9200e-06          6.8200e-06          1.1501e-08          1.0631e-10
6.9200e-06          7.1200e-06          7.0200e-06          1.1525e-08          1.0842e-10
7.1200e-06          7.3200e-06          7.2200e-06          1.1431e-08          1.1054e-10
7.3200e-06          7.5200e-06          7.4200e-06          1.1406e-08          1.1251e-10
7.5200e-06          7.7600e-06          7.6400e-06          1.1468e-08          1.0565e-10
7.7600e-06          8.0000e-06          7.8800e-06          1.1388e-08          1.0755e-10
8.0000e-06          8.2400e-06          8.1200e-06          1.1221e-08          1.0950e-10
8.2400e-06          8.4800e-06          8.3600e-06          1.1279e-08          1.1237e-10
8.4800e-06          8.7600e-06          8.6200e-06          1.1344e-08          1.0703e-10
8.7600e-06          9.0400e-06          8.9000e-06          1.1477e-08          1.1076e-10
9.0400e-06          9.3600e-06          9.2000e-06          1.1111e-08          1.0512e-10
9.3600e-06          9.6800e-06          9.5200e-06          1.1056e-08          1.0852e-10
9.6800e-06          1.0040e-05          9.8600e-06          1.1079e-08          1.0694e-10
1.0040e-05          1.0440e-05          1.0240e-05          1.1156e-08          1.0924e-10
1.0440e-05          1.0880e-05          1.0660e-05          1.0925e-08          1.0917e-10
1.0880e-05          1.1400e-05          1.1140e-05          1.0758e-08          1.0587e-10
1.1400e-05          1.2040e-05          1.1720e-05          1.0822e-08          1.0602e-10
1.2040e-05          1.2800e-05          1.2420e-05          1.0753e-08          1.0578e-10
1.2800e-05          1.3680e-05          1.3240e-05          1.0642e-08          1.0657e-10
1.3680e-05          1.4800e-05          1.4240e-05          1.0742e-08          1.0602e-10
1.4800e-05          1.6200e-05          1.5500e-05          1.0601e-08          1.0625e-10
1.6200e-05          1.8120e-05          1.7160e-05          1.0456e-08          1.0473e-10
1.8120e-05          2.1040e-05          1.9580e-05          1.0336e-08          1.0371e-10
2.1040e-05          2.6760e-05          2.3900e-05          1.0243e-08          1.0308e-10


==> Archive_extracted_SEDs/J0540-6919.txt <==
7.0080e-07          8.0300e-07          7.5190e-07          1.8409e-11          5.8980e-13
8.0300e-07          8.7600e-07          8.3950e-07          1.7789e-11          5.6359e-13
8.7600e-07          9.3440e-07          9.0520e-07          1.7488e-11          5.8359e-13
9.3440e-07          9.9280e-07          9.6360e-07          1.8306e-11          5.5534e-13
9.9280e-07          1.0512e-06          1.0220e-06          1.8393e-11          5.2658e-13
1.0512e-06          1.0950e-06          1.0731e-06          1.8308e-11          5.8493e-13
1.0950e-06          1.1388e-06          1.1169e-06          1.8419e-11          5.7226e-13
1.1388e-06          1.1826e-06          1.1607e-06          1.8715e-11          5.6582e-13
1.1826e-06          1.2264e-06          1.2045e-06          1.7916e-11          5.4936e-13
1.2264e-06          1.2702e-06          1.2483e-06          1.8374e-11          5.5352e-13
1.2702e-06          1.3140e-06          1.2921e-06          1.8022e-11          5.5014e-13
1.3140e-06          1.3578e-06          1.3359e-06          1.8528e-11          5.6257e-13
1.3578e-06          1.4016e-06          1.3797e-06          1.9548e-11          5.8380e-13
1.4016e-06          1.4454e-06          1.4235e-06          1.7791e-11          5.6042e-13
1.4454e-06          1.4892e-06          1.4673e-06          1.8073e-11          5.6909e-13
1.4892e-06          1.5330e-06          1.5111e-06          1.8607e-11          5.8884e-13
1.5330e-06          1.5914e-06          1.5622e-06          1.8622e-11          5.2882e-13
1.5914e-06          1.6498e-06          1.6206e-06          1.9644e-11          5.6313e-13
1.6498e-06          1.7082e-06          1.6790e-06          1.8693e-11          5.5742e-13
1.7082e-06          1.7666e-06          1.7374e-06          1.8644e-11          5.5933e-13
1.7666e-06          1.8250e-06          1.7958e-06          1.8597e-11          5.6128e-13
1.8250e-06          1.8834e-06          1.8542e-06          1.9344e-11          5.9932e-13
1.8834e-06          1.9564e-06          1.9199e-06          1.9400e-11          5.8444e-13
1.9564e-06          2.0440e-06          2.0002e-06          1.9073e-11          5.7428e-13
2.0440e-06          2.1608e-06          2.1024e-06          1.9789e-11          6.2205e-13
2.1608e-06          2.3068e-06          2.2338e-06          1.9157e-11          6.0747e-13
2.3068e-06          2.4528e-06          2.3798e-06          1.9980e-11          6.2240e-13
2.4528e-06          2.6280e-06          2.5404e-06          1.8919e-11          5.8678e-13
2.6280e-06          2.8178e-06          2.7229e-06          1.9673e-11          6.0119e-13
2.8178e-06          3.0222e-06          2.9200e-06          1.9844e-11          6.1466e-13
3.0222e-06          3.2558e-06          3.1390e-06          1.9554e-11          6.0562e-13
3.2558e-06          3.5332e-06          3.3945e-06          1.8558e-11          5.7793e-13
3.5332e-06          3.8252e-06          3.6792e-06          1.9638e-11          6.2116e-13
3.8252e-06          4.1756e-06          4.0004e-06          1.9288e-11          6.1200e-13
4.1756e-06          4.6136e-06          4.3946e-06          1.9997e-11          6.2963e-13
4.6136e-06          5.1830e-06          4.8983e-06          2.1150e-11          6.7258e-13
5.1830e-06          6.3656e-06          5.7743e-06          2.0122e-11          6.4287e-13

==> Archive_extracted_SEDs/J0614-3329.txt <==
3.0391e-07          3.5110e-07          3.2750e-07          1.5945e-13          3.1744e-14
3.5110e-07          4.0839e-07          3.7975e-07          1.5018e-13          2.3977e-14
4.0839e-07          4.6006e-07          4.3422e-07          1.3316e-13          2.0964e-14
4.6006e-07          5.1134e-07          4.8570e-07          1.1300e-13          1.8248e-14
5.1134e-07          5.4700e-07          5.2917e-07          8.0211e-14          1.8655e-14
5.4700e-07          5.8754e-07          5.6727e-07          7.8905e-14          1.7593e-14
5.8754e-07          6.2785e-07          6.0769e-07          7.7910e-14          1.7319e-14
6.2785e-07          6.6293e-07          6.4539e-07          7.9975e-14          1.8355e-14
6.6293e-07          7.0284e-07          6.8289e-07          6.9280e-14          1.5953e-14
7.0284e-07          7.5245e-07          7.2764e-07          6.4317e-14          1.3876e-14
7.5245e-07          7.9687e-07          7.7466e-07          6.4097e-14          1.4711e-14
7.9687e-07          8.8029e-07          8.3858e-07          3.8935e-14          8.6026e-15
8.8029e-07          9.3398e-07          9.0713e-07          6.2190e-14          1.3999e-14
9.3398e-07          1.0118e-06          9.7290e-07          4.3460e-14          1.0108e-14
1.0118e-06          1.1573e-06          1.0845e-06          2.5600e-14          6.0962e-15
1.1573e-06          1.2737e-06          1.2155e-06          3.7735e-14          8.8054e-15
1.2737e-06          1.4440e-06          1.3588e-06          2.8983e-14          7.0954e-15
1.4440e-06          1.7831e-06          1.6135e-06          1.9347e-14          4.7530e-15
1.7831e-06          2.7550e-06          2.2690e-06          1.4929e-14          3.9150e-15
2.7550e-06          1.0000e-05          6.3775e-06          7.0214e-15          4.2310e-15


==> Archive_extracted_SEDs/J0659+1414.txt <==
1.7485e-06          1.7831e-06          1.7658e-06          5.5223e-14          1.0991e-14
1.7831e-06          1.8226e-06          1.8028e-06          6.4306e-14          1.0791e-14
1.8623e-06          1.9019e-06          1.8821e-06          6.1208e-14          1.2222e-14
1.9019e-06          1.9367e-06          1.9193e-06          7.4073e-14          1.4725e-14
1.9814e-06          2.0212e-06          2.0013e-06          7.5360e-14          1.4183e-14
2.0212e-06          2.0759e-06          2.0486e-06          4.8999e-14          1.1011e-14
2.0759e-06          2.1158e-06          2.0959e-06          8.7669e-14          1.6027e-14
2.1656e-06          2.2205e-06          2.1930e-06          6.1396e-14          1.3552e-14
2.2205e-06          2.2953e-06          2.2579e-06          5.0378e-14          1.2428e-14
2.3702e-06          2.4352e-06          2.4027e-06          8.7883e-14          1.9611e-14
2.4352e-06          2.5001e-06          2.4676e-06          8.1813e-14          1.9812e-14
2.5751e-06          2.6800e-06          2.6275e-06          3.5710e-14          1.3504e-14
2.6800e-06          2.7500e-06          2.7150e-06          9.6525e-14          2.1615e-14
2.8350e-06          2.9100e-06          2.8725e-06          8.5526e-14          2.2537e-14
2.9100e-06          3.0000e-06          2.9550e-06          7.1495e-14          1.9703e-14
3.0900e-06          3.2050e-06          3.1475e-06          5.0389e-14          1.7128e-14
3.2050e-06          3.2900e-06          3.2475e-06          1.0600e-13          2.4529e-14
3.2900e-06          3.4100e-06          3.3500e-06          4.2732e-14          1.8693e-14
3.4100e-06          3.5400e-06          3.4750e-06          4.2581e-14          1.8501e-14
3.6800e-06          3.7800e-06          3.7300e-06          1.0339e-13          2.7372e-14
3.8950e-06          4.0250e-06          3.9600e-06          7.0166e-14          2.3231e-14
4.0250e-06          4.1750e-06          4.1000e-06          5.4319e-14          2.2021e-14
4.1750e-06          4.3200e-06          4.2475e-06          6.3412e-14          2.3839e-14
4.3200e-06          4.4550e-06          4.3875e-06          8.9237e-14          2.8009e-14
4.6100e-06          4.7700e-06          4.6900e-06          6.2358e-14          2.6665e-14
4.8950e-06          5.0800e-06          4.9875e-06          3.7364e-14          2.6287e-14
5.0800e-06          5.2300e-06          5.1550e-06          8.4335e-14          3.4322e-14
5.2300e-06          5.4400e-06          5.3350e-06          3.2224e-14          2.6694e-14
5.4400e-06          5.6050e-06          5.5225e-06          9.4072e-14          3.6216e-14
5.7850e-06          5.9800e-06          5.8825e-06          7.7571e-14          3.5882e-14
5.9800e-06          6.1700e-06          6.0750e-06          1.2416e-13          4.0930e-14
6.4350e-06          6.6000e-06          6.5175e-06          1.8038e-13          5.5390e-14
6.8250e-06          7.0000e-06          6.9125e-06          2.0030e-13          6.3982e-14
7.0000e-06          7.2050e-06          7.1025e-06          1.7257e-13          6.1555e-14
7.2050e-06          7.4550e-06          7.3300e-06          1.1344e-13          5.6524e-14
7.4550e-06          7.7250e-06          7.5900e-06          8.2671e-14          6.0778e-14
7.7250e-06          7.9750e-06          7.8500e-06          1.2278e-13          7.5732e-14
8.6350e-06          8.8850e-06          8.7600e-06          2.6077e-13          1.2552e-13

==> Archive_extracted_SEDs/J0751+1807.txt <==
3.0000e-07          4.7500e-07          3.8750e-07          2.8642e-14          6.6782e-15
4.7500e-07          6.0000e-07          5.3750e-07          3.2370e-14          8.0948e-15
6.0000e-07          7.9500e-07          6.9750e-07          2.2196e-14          5.3745e-15
7.9500e-07          1.0550e-06          9.2500e-07          1.5129e-14          3.7588e-15
1.0550e-06          1.3000e-06          1.1775e-06          1.8722e-14          4.4211e-15
1.3000e-06          1.9900e-06          1.6450e-06          8.1918e-15          2.4831e-15
1.9900e-06          2.9850e-06          2.4875e-06          1.8259e-14          5.4082e-15
2.9850e-06          1.0000e-05          6.4925e-06          7.2271e-15          4.8702e-15


==> Archive_extracted_SEDs/J1057-5226.txt <==
1.0900e-06          1.1600e-06          1.1250e-06          8.9018e-14          1.2512e-14
1.1600e-06          1.2300e-06          1.1950e-06          9.1865e-14          1.3127e-14
1.2300e-06          1.3300e-06          1.2800e-06          6.8957e-14          9.8661e-15
1.3300e-06          1.4400e-06          1.3850e-06          6.9842e-14          9.8795e-15
1.4400e-06          1.6000e-06          1.5200e-06          5.1479e-14          7.8393e-15
1.6000e-06          1.8900e-06          1.7450e-06          4.0752e-14          6.0587e-15
1.8900e-06          2.6300e-06          2.2600e-06          3.5350e-14          5.1788e-15
2.6300e-06          1.0000e-05          6.3150e-06          3.3280e-14          4.1940e-15


==> Archive_extracted_SEDs/J1124-5916.txt <==
6.8620e-07          7.8840e-07          7.3730e-07          3.1335e-13          3.6148e-14
8.3220e-07          8.7600e-07          8.5410e-07          4.3639e-13          4.3135e-14
9.1980e-07          9.4900e-07          9.3440e-07          3.0264e-13          4.0081e-14
1.0366e-06          1.0658e-06          1.0512e-06          3.4773e-13          3.4942e-14
1.0950e-06          1.1242e-06          1.1096e-06          3.9921e-13          3.4396e-14
1.1534e-06          1.1826e-06          1.1680e-06          3.4770e-13          3.0818e-14
1.2556e-06          1.2848e-06          1.2702e-06          3.8384e-13          3.0831e-14
1.3140e-06          1.3286e-06          1.3213e-06          4.1734e-13          4.4974e-14
1.3578e-06          1.3870e-06          1.3724e-06          3.5068e-13          2.9661e-14
1.4454e-06          1.4746e-06          1.4600e-06          3.8960e-13          3.0543e-14
1.5038e-06          1.5330e-06          1.5184e-06          3.7162e-13          3.0440e-14
1.5476e-06          1.5768e-06          1.5622e-06          3.8647e-13          3.1860e-14
1.6644e-06          1.6936e-06          1.6790e-06          2.9299e-13          2.9318e-14
1.7228e-06          1.7520e-06          1.7374e-06          3.5043e-13          3.2258e-14
1.7812e-06          1.8104e-06          1.7958e-06          3.8367e-13          3.5267e-14
1.9126e-06          1.9564e-06          1.9345e-06          3.8817e-13          3.5107e-14
2.0002e-06          2.0440e-06          2.0221e-06          4.2773e-13          3.9738e-14
2.0878e-06          2.1462e-06          2.1170e-06          4.0955e-13          3.9673e-14
2.3506e-06          2.4236e-06          2.3871e-06          3.7479e-13          3.6683e-14
2.4966e-06          2.5550e-06          2.5258e-06          4.6853e-13          4.6851e-14
2.6280e-06          2.7010e-06          2.6645e-06          3.6542e-13          3.8192e-14
2.9200e-06          2.9930e-06          2.9565e-06          3.9510e-13          4.2137e-14
3.0952e-06          3.1682e-06          3.1317e-06          4.3724e-13          4.5822e-14
3.2412e-06          3.3288e-06          3.2850e-06          3.9427e-13          4.1058e-14
3.6354e-06          3.7376e-06          3.6865e-06          4.3433e-13          4.3108e-14
3.8544e-06          3.9858e-06          3.9201e-06          3.5409e-13          3.6658e-14
4.1172e-06          4.2340e-06          4.1756e-06          4.2759e-13          4.5463e-14
4.6574e-06          4.8180e-06          4.7377e-06          4.4821e-13          4.6259e-14
5.0078e-06          5.1976e-06          5.1027e-06          4.5714e-13          4.8352e-14
5.4312e-06          5.7232e-06          5.5772e-06          4.2871e-13          4.5090e-14
6.0882e-06          6.5262e-06          6.3072e-06          5.0323e-13          5.2937e-14
6.5262e-06          7.2270e-06          6.8766e-06          5.2916e-13          5.6124e-14


==> Archive_extracted_SEDs/J1231-1411.txt <==
3.0391e-07          3.6677e-07          3.3534e-07          8.8528e-13          8.3508e-14
3.6677e-07          4.0839e-07          3.8758e-07          7.5581e-13          7.3522e-14
4.0839e-07          4.4975e-07          4.2907e-07          6.1098e-13          5.6750e-14
4.4975e-07          4.8575e-07          4.6775e-07          5.3616e-13          5.1412e-14
4.8575e-07          5.2665e-07          5.0620e-07          4.4274e-13          4.1795e-14
5.2665e-07          5.8249e-07          5.5457e-07          3.0707e-13          2.9977e-14
5.8249e-07          6.4290e-07          6.1269e-07          2.6047e-13          2.5300e-14
6.4290e-07          6.7792e-07          6.6041e-07          2.0410e-13          2.8056e-14
6.7792e-07          7.3760e-07          7.0776e-07          2.2398e-13          2.1997e-14
7.3760e-07          7.7222e-07          7.5491e-07          1.8694e-13          2.5982e-14
7.7222e-07          8.1656e-07          7.9439e-07          1.5140e-13          2.0678e-14
8.1656e-07          8.6561e-07          8.4108e-07          1.2591e-13          1.8017e-14
8.6561e-07          9.1448e-07          8.9004e-07          1.4154e-13          1.9471e-14
9.1448e-07          9.5833e-07          9.3641e-07          1.5077e-13          2.1625e-14
9.5833e-07          1.0167e-06          9.8750e-07          1.1606e-13          1.6845e-14
1.0167e-06          1.0991e-06          1.0579e-06          8.9325e-14          1.2711e-14
1.0991e-06          1.1767e-06          1.1379e-06          9.9953e-14          1.4336e-14
1.1767e-06          1.3028e-06          1.2397e-06          6.6003e-14          9.7426e-15
1.3028e-06          1.5026e-06          1.4027e-06          4.8211e-14          7.2931e-15
1.5026e-06          1.8474e-06          1.6750e-06          3.7634e-14          5.6233e-15
1.8474e-06          1.0000e-05          5.9237e-06          1.2774e-14          2.8446e-15


==> Archive_extracted_SEDs/J1357-6429.txt <==
1.6352e-06          1.7228e-06          1.6790e-06          3.1628e-14          9.2576e-15
1.7228e-06          1.8542e-06          1.7885e-06          2.0757e-14          6.6990e-15
1.8542e-06          1.9418e-06          1.8980e-06          5.2687e-14          1.5279e-14
1.9418e-06          2.1462e-06          2.0440e-06          2.9234e-14          8.8588e-15
2.1462e-06          2.3944e-06          2.2703e-06          3.3732e-14          1.0786e-14
2.3944e-06          2.7156e-06          2.5550e-06          2.8998e-14          9.2893e-15
2.7156e-06          3.0222e-06          2.8689e-06          3.8845e-14          1.1771e-14
3.0222e-06          3.2850e-06          3.1536e-06          4.6930e-14          1.5090e-14
3.2850e-06          3.5040e-06          3.3945e-06          6.3876e-14          2.0311e-14
3.5040e-06          4.3070e-06          3.9055e-06          2.1725e-14          7.1045e-15
4.3070e-06          5.0224e-06          4.6647e-06          3.7412e-14          1.2143e-14
5.0224e-06          5.6064e-06          5.3144e-06          7.1667e-14          2.2915e-14
5.6064e-06          7.3146e-06          6.4605e-06          5.6980e-14          1.8528e-14

==> Archive_extracted_SEDs/J1420-6048.txt <==
1.6203e-06          1.9367e-06          1.7785e-06          3.9130e-14          1.5109e-14
1.9367e-06          2.2305e-06          2.0836e-06          4.3148e-14          1.6187e-14
2.2305e-06          2.6001e-06          2.4153e-06          4.5186e-14          1.8090e-14
2.6001e-06          2.8500e-06          2.7250e-06          9.9956e-14          2.9681e-14
2.8500e-06          3.0950e-06          2.9725e-06          1.0682e-13          3.0175e-14
3.0950e-06          3.4000e-06          3.2475e-06          7.7402e-14          2.5843e-14
3.4000e-06          3.6250e-06          3.5125e-06          1.2042e-13          3.8250e-14
3.6250e-06          3.7950e-06          3.7100e-06          2.0564e-13          5.3141e-14
3.7950e-06          4.0200e-06          3.9075e-06          1.5565e-13          4.3108e-14
4.0200e-06          4.3400e-06          4.1800e-06          1.1232e-13          3.3497e-14
4.3400e-06          4.6700e-06          4.5050e-06          1.1433e-13          3.6612e-14
4.6700e-06          5.1300e-06          4.9000e-06          8.6930e-14          3.0310e-14
5.1300e-06          5.5000e-06          5.3150e-06          1.5016e-13          4.3778e-14
5.5000e-06          5.8400e-06          5.6700e-06          1.8252e-13          5.4433e-14
5.8400e-06          6.2000e-06          6.0200e-06          2.2080e-13          5.9038e-14
6.2000e-06          6.7700e-06          6.4850e-06          1.5164e-13          4.6288e-14
6.7700e-06          7.3000e-06          7.0350e-06          2.3729e-13          6.7160e-14
7.3000e-06          7.8350e-06          7.5675e-06          3.3501e-13          9.4637e-14
7.8350e-06          8.7350e-06          8.2850e-06          2.6274e-13          8.5023e-14
8.7350e-06          1.0000e-05          9.3675e-06          4.6530e-13          1.2547e-13


==> Archive_extracted_SEDs/J1513-5908.txt <==
4.2340e-07          7.3000e-07          5.7670e-07          5.0982e-12          4.0659e-13
7.3000e-07          8.3220e-07          7.8110e-07          7.6351e-12          5.8339e-13
8.3220e-07          9.0520e-07          8.6870e-07          6.1887e-12          4.7529e-13
9.0520e-07          9.4900e-07          9.2710e-07          7.3562e-12          5.5669e-13
9.4900e-07          9.9280e-07          9.7090e-07          7.0637e-12          4.8201e-13
9.9280e-07          1.0220e-06          1.0074e-06          7.5272e-12          5.5735e-13
1.0220e-06          1.0512e-06          1.0366e-06          7.3752e-12          5.0718e-13
1.0512e-06          1.0804e-06          1.0658e-06          7.4837e-12          4.7943e-13
1.0804e-06          1.1096e-06          1.0950e-06          7.0748e-12          4.4429e-13
1.1096e-06          1.1388e-06          1.1242e-06          8.3457e-12          4.5225e-13
1.1388e-06          1.1680e-06          1.1534e-06          7.9903e-12          4.2426e-13
1.1680e-06          1.1826e-06          1.1753e-06          8.4071e-12          5.9891e-13
1.1826e-06          1.1972e-06          1.1899e-06          8.8376e-12          6.0688e-13
1.1972e-06          1.2118e-06          1.2045e-06          7.5528e-12          5.5263e-13
1.2118e-06          1.2264e-06          1.2191e-06          7.8531e-12          5.5001e-13
1.2264e-06          1.2410e-06          1.2337e-06          8.6359e-12          5.7100e-13
1.2410e-06          1.2556e-06          1.2483e-06          8.3085e-12          5.5724e-13
1.2556e-06          1.2702e-06          1.2629e-06          8.6045e-12          5.5198e-13
1.2702e-06          1.2848e-06          1.2775e-06          8.1507e-12          5.3148e-13
1.2848e-06          1.2994e-06          1.2921e-06          8.2298e-12          5.2489e-13
1.2994e-06          1.3140e-06          1.3067e-06          8.1059e-12          5.3389e-13
1.3140e-06          1.3286e-06          1.3213e-06          8.9187e-12          5.4584e-13
1.3286e-06          1.3432e-06          1.3359e-06          8.8082e-12          5.3653e-13
1.3432e-06          1.3578e-06          1.3505e-06          8.5450e-12          5.3120e-13
1.3578e-06          1.3724e-06          1.3651e-06          9.6618e-12          5.5980e-13
1.3724e-06          1.3870e-06          1.3797e-06          9.3771e-12          5.4554e-13
1.3870e-06          1.4016e-06          1.3943e-06          8.1994e-12          5.1194e-13
1.4016e-06          1.4162e-06          1.4089e-06          9.2861e-12          5.3929e-13
1.4162e-06          1.4308e-06          1.4235e-06          9.8566e-12          5.4793e-13
1.4308e-06          1.4454e-06          1.4381e-06          9.2587e-12          5.2852e-13
1.4454e-06          1.4600e-06          1.4527e-06          1.0849e-11          5.6446e-13
1.4600e-06          1.4746e-06          1.4673e-06          9.7010e-12          5.3034e-13
1.4746e-06          1.4892e-06          1.4819e-06          9.2096e-12          5.1768e-13
1.4892e-06          1.5038e-06          1.4965e-06          1.0621e-11          5.5042e-13
1.5038e-06          1.5184e-06          1.5111e-06          9.5758e-12          5.2703e-13
1.5184e-06          1.5330e-06          1.5257e-06          9.2735e-12          5.2075e-13
1.5330e-06          1.5476e-06          1.5403e-06          9.6181e-12          5.3395e-13
1.5476e-06          1.5622e-06          1.5549e-06          1.1080e-11          5.6932e-13
1.5622e-06          1.5768e-06          1.5695e-06          9.6513e-12          5.3974e-13
1.5768e-06          1.5914e-06          1.5841e-06          9.9137e-12          5.4933e-13
1.5914e-06          1.6060e-06          1.5987e-06          9.3501e-12          5.3624e-13
1.6060e-06          1.6206e-06          1.6133e-06          1.1216e-11          5.8167e-13
1.6206e-06          1.6352e-06          1.6279e-06          1.0666e-11          5.6573e-13
1.6352e-06          1.6498e-06          1.6425e-06          1.0942e-11          5.7164e-13
1.6498e-06          1.6644e-06          1.6571e-06          1.0260e-11          5.4961e-13
1.6644e-06          1.6790e-06          1.6717e-06          1.0604e-11          5.6407e-13
1.6790e-06          1.6936e-06          1.6863e-06          1.1362e-11          5.7872e-13
1.6936e-06          1.7082e-06          1.7009e-06          1.0639e-11          5.6237e-13
1.7082e-06          1.7228e-06          1.7155e-06          1.1428e-11          5.7731e-13
1.7228e-06          1.7374e-06          1.7301e-06          1.1061e-11          5.6862e-13
1.7374e-06          1.7520e-06          1.7447e-06          1.1843e-11          5.8334e-13
1.7520e-06          1.7666e-06          1.7593e-06          1.0855e-11          5.5717e-13
1.7666e-06          1.7812e-06          1.7739e-06          1.2422e-11          5.9196e-13
1.7812e-06          1.7958e-06          1.7885e-06          1.1936e-11          5.7108e-13
1.7958e-06          1.8104e-06          1.8031e-06          1.2615e-11          5.8757e-13
1.8104e-06          1.8250e-06          1.8177e-06          1.2290e-11          5.8095e-13
1.8250e-06          1.8396e-06          1.8323e-06          1.1536e-11          5.6992e-13
1.8396e-06          1.8542e-06          1.8469e-06          1.1957e-11          5.9315e-13
1.8542e-06          1.8688e-06          1.8615e-06          1.1272e-11          5.8424e-13
1.8688e-06          1.8834e-06          1.8761e-06          1.1152e-11          5.9707e-13
1.8834e-06          1.8980e-06          1.8907e-06          1.2668e-11          6.4575e-13
1.8980e-06          1.9126e-06          1.9053e-06          1.2066e-11          6.3974e-13
1.9126e-06          1.9272e-06          1.9199e-06          1.1472e-11          6.3353e-13
1.9272e-06          1.9418e-06          1.9345e-06          1.1506e-11          6.4013e-13
1.9418e-06          1.9564e-06          1.9491e-06          1.2632e-11          6.7448e-13
1.9564e-06          1.9710e-06          1.9637e-06          1.2268e-11          6.6486e-13
1.9710e-06          1.9856e-06          1.9783e-06          1.3451e-11          7.1426e-13
1.9856e-06          2.0002e-06          1.9929e-06          1.1555e-11          6.7971e-13
2.0002e-06          2.0148e-06          2.0075e-06          1.3789e-11          7.3295e-13
2.0148e-06          2.0294e-06          2.0221e-06          1.2371e-11          7.2356e-13
2.0294e-06          2.0440e-06          2.0367e-06          1.3377e-11          7.6395e-13
2.0440e-06          2.0586e-06          2.0513e-06          1.3614e-11          7.9377e-13
2.0586e-06          2.0732e-06          2.0659e-06          1.2428e-11          7.9668e-13
2.0732e-06          2.0878e-06          2.0805e-06          1.2937e-11          8.2766e-13
2.0878e-06          2.1024e-06          2.0951e-06          1.1769e-11          8.3655e-13
2.1024e-06          2.1170e-06          2.1097e-06          1.2778e-11          8.8943e-13
2.1170e-06          2.1316e-06          2.1243e-06          1.2643e-11          9.1737e-13
2.1316e-06          2.1462e-06          2.1389e-06          1.4528e-11          9.8777e-13
2.1462e-06          2.1608e-06          2.1535e-06          1.4093e-11          9.6693e-13
2.1608e-06          2.1754e-06          2.1681e-06          1.4073e-11          9.9061e-13
2.1754e-06          2.1900e-06          2.1827e-06          1.4517e-11          9.9450e-13
2.1900e-06          2.2046e-06          2.1973e-06          1.3245e-11          9.5016e-13
2.2046e-06          2.2192e-06          2.2119e-06          1.4851e-11          1.0218e-12
2.2192e-06          2.2338e-06          2.2265e-06          1.3863e-11          9.7758e-13
2.2338e-06          2.2484e-06          2.2411e-06          1.5005e-11          1.0091e-12
2.2484e-06          2.2630e-06          2.2557e-06          1.4317e-11          9.7656e-13
2.2630e-06          2.2776e-06          2.2703e-06          1.4768e-11          9.8956e-13
2.2776e-06          2.2922e-06          2.2849e-06          1.5154e-11          9.8575e-13
2.2922e-06          2.3068e-06          2.2995e-06          1.4345e-11          9.7833e-13
2.3068e-06          2.3214e-06          2.3141e-06          1.6270e-11          1.0246e-12
2.3214e-06          2.3360e-06          2.3287e-06          1.4918e-11          1.0034e-12
2.3360e-06          2.3506e-06          2.3433e-06          1.6048e-11          1.0358e-12
2.3506e-06          2.3652e-06          2.3579e-06          1.3533e-11          9.6435e-13
2.3652e-06          2.3798e-06          2.3725e-06          1.4639e-11          9.8448e-13
2.3798e-06          2.3944e-06          2.3871e-06          1.5254e-11          1.0003e-12
2.3944e-06          2.4090e-06          2.4017e-06          1.5966e-11          1.0257e-12
2.4090e-06          2.4236e-06          2.4163e-06          1.6312e-11          1.0341e-12
2.4236e-06          2.4382e-06          2.4309e-06          1.5362e-11          1.0261e-12
2.4382e-06          2.4528e-06          2.4455e-06          1.5335e-11          1.0257e-12
2.4528e-06          2.4674e-06          2.4601e-06          1.6595e-11          1.0646e-12
2.4674e-06          2.4820e-06          2.4747e-06          1.6201e-11          1.0586e-12
2.4820e-06          2.4966e-06          2.4893e-06          1.5345e-11          1.0383e-12
2.4966e-06          2.5112e-06          2.5039e-06          1.4581e-11          1.0189e-12
2.5112e-06          2.5258e-06          2.5185e-06          1.7316e-11          1.1295e-12
2.5258e-06          2.5404e-06          2.5331e-06          1.7226e-11          1.1232e-12
2.5404e-06          2.5550e-06          2.5477e-06          1.6803e-11          1.1107e-12
2.5550e-06          2.5696e-06          2.5623e-06          1.5310e-11          1.0728e-12
2.5696e-06          2.5842e-06          2.5769e-06          1.5627e-11          1.0837e-12
2.5842e-06          2.5988e-06          2.5915e-06          1.7380e-11          1.1410e-12
2.5988e-06          2.6134e-06          2.6061e-06          1.7007e-11          1.1379e-12
2.6134e-06          2.6280e-06          2.6207e-06          1.6524e-11          1.1194e-12
2.6280e-06          2.6426e-06          2.6353e-06          1.7026e-11          1.1282e-12
2.6426e-06          2.6572e-06          2.6499e-06          1.6917e-11          1.1327e-12
2.6572e-06          2.6718e-06          2.6645e-06          1.7745e-11          1.1699e-12
2.6718e-06          2.6864e-06          2.6791e-06          1.8623e-11          1.1935e-12
2.6864e-06          2.7010e-06          2.6937e-06          1.8190e-11          1.1795e-12
2.7010e-06          2.7156e-06          2.7083e-06          1.5427e-11          1.1079e-12
2.7156e-06          2.7302e-06          2.7229e-06          1.7354e-11          1.1602e-12
2.7302e-06          2.7448e-06          2.7375e-06          1.5811e-11          1.1058e-12
2.7448e-06          2.7594e-06          2.7521e-06          1.6121e-11          1.1192e-12
2.7594e-06          2.7740e-06          2.7667e-06          1.7641e-11          1.1659e-12
2.7740e-06          2.7886e-06          2.7813e-06          1.6425e-11          1.1490e-12
2.7886e-06          2.8032e-06          2.7959e-06          1.5791e-11          1.1362e-12
2.8032e-06          2.8178e-06          2.8105e-06          1.7346e-11          1.2019e-12
2.8178e-06          2.8324e-06          2.8251e-06          1.7136e-11          1.1803e-12
2.8324e-06          2.8616e-06          2.8470e-06          1.5469e-11          8.0687e-13
2.8616e-06          2.8762e-06          2.8689e-06          1.9575e-11          1.2724e-12
2.8762e-06          2.8908e-06          2.8835e-06          1.8189e-11          1.2279e-12
2.8908e-06          2.9054e-06          2.8981e-06          1.5765e-11          1.1630e-12
2.9054e-06          2.9200e-06          2.9127e-06          1.7781e-11          1.2218e-12
2.9200e-06          2.9346e-06          2.9273e-06          1.8663e-11          1.2566e-12
2.9346e-06          2.9492e-06          2.9419e-06          1.9851e-11          1.2913e-12
2.9492e-06          2.9638e-06          2.9565e-06          1.8214e-11          1.2606e-12
2.9638e-06          2.9784e-06          2.9711e-06          1.8619e-11          1.2917e-12
2.9784e-06          2.9930e-06          2.9857e-06          1.9595e-11          1.3168e-12
2.9930e-06          3.0076e-06          3.0003e-06          1.9758e-11          1.3087e-12
3.0076e-06          3.0222e-06          3.0149e-06          1.9623e-11          1.3084e-12
3.0222e-06          3.0368e-06          3.0295e-06          1.6289e-11          1.2095e-12
3.0368e-06          3.0514e-06          3.0441e-06          1.7276e-11          1.2537e-12
3.0514e-06          3.0660e-06          3.0587e-06          1.7633e-11          1.2782e-12
3.0660e-06          3.0806e-06          3.0733e-06          1.9213e-11          1.3306e-12
3.0806e-06          3.0952e-06          3.0879e-06          2.1111e-11          1.3773e-12
3.0952e-06          3.1098e-06          3.1025e-06          1.9367e-11          1.3356e-12
3.1098e-06          3.1244e-06          3.1171e-06          1.8235e-11          1.3097e-12
3.1244e-06          3.1390e-06          3.1317e-06          2.0423e-11          1.3872e-12
3.1390e-06          3.1682e-06          3.1536e-06          1.7139e-11          9.1124e-13
3.1682e-06          3.1828e-06          3.1755e-06          1.7802e-11          1.3152e-12
3.1828e-06          3.1974e-06          3.1901e-06          2.2709e-11          1.4771e-12
3.1974e-06          3.2120e-06          3.2047e-06          2.0902e-11          1.4100e-12
3.2120e-06          3.2266e-06          3.2193e-06          2.0903e-11          1.4172e-12
3.2266e-06          3.2412e-06          3.2339e-06          1.9961e-11          1.4115e-12
3.2412e-06          3.2558e-06          3.2485e-06          2.0304e-11          1.4385e-12
3.2558e-06          3.2704e-06          3.2631e-06          2.0620e-11          1.4211e-12
3.2704e-06          3.2850e-06          3.2777e-06          1.8117e-11          1.3664e-12
3.2850e-06          3.2996e-06          3.2923e-06          1.9383e-11          1.4098e-12
3.2996e-06          3.3142e-06          3.3069e-06          2.0642e-11          1.4655e-12
3.3142e-06          3.3288e-06          3.3215e-06          2.1311e-11          1.4808e-12
3.3288e-06          3.3434e-06          3.3361e-06          1.8717e-11          1.3930e-12
3.3434e-06          3.3580e-06          3.3507e-06          2.0756e-11          1.4702e-12
3.3580e-06          3.3726e-06          3.3653e-06          1.9605e-11          1.4208e-12
3.3726e-06          3.3872e-06          3.3799e-06          2.0966e-11          1.4795e-12
3.3872e-06          3.4018e-06          3.3945e-06          2.1348e-11          1.5096e-12
3.4018e-06          3.4164e-06          3.4091e-06          2.1891e-11          1.5328e-12
3.4164e-06          3.4310e-06          3.4237e-06          1.9718e-11          1.4601e-12
3.4310e-06          3.4602e-06          3.4456e-06          2.0208e-11          1.0512e-12
3.4602e-06          3.4748e-06          3.4675e-06          2.0754e-11          1.5069e-12
3.4748e-06          3.4894e-06          3.4821e-06          2.0073e-11          1.4837e-12
3.4894e-06          3.5040e-06          3.4967e-06          2.0927e-11          1.5181e-12
3.5040e-06          3.5332e-06          3.5186e-06          2.0990e-11          1.0867e-12
3.5332e-06          3.5478e-06          3.5405e-06          2.3959e-11          1.6221e-12
3.5478e-06          3.5624e-06          3.5551e-06          2.1402e-11          1.5615e-12
3.5624e-06          3.5770e-06          3.5697e-06          2.2438e-11          1.5978e-12
3.5770e-06          3.6062e-06          3.5916e-06          2.1056e-11          1.1134e-12
3.6062e-06          3.6208e-06          3.6135e-06          2.3398e-11          1.6781e-12
3.6208e-06          3.6354e-06          3.6281e-06          2.2204e-11          1.6265e-12
3.6354e-06          3.6646e-06          3.6500e-06          2.1863e-11          1.1414e-12
3.6646e-06          3.6938e-06          3.6792e-06          1.9803e-11          1.0939e-12
3.6938e-06          3.7230e-06          3.7084e-06          2.1814e-11          1.1639e-12
3.7230e-06          3.7376e-06          3.7303e-06          2.3462e-11          1.7187e-12
3.7376e-06          3.7668e-06          3.7522e-06          2.1321e-11          1.1637e-12
3.7668e-06          3.7814e-06          3.7741e-06          2.5525e-11          1.8012e-12
3.7814e-06          3.8106e-06          3.7960e-06          2.1227e-11          1.1764e-12
3.8106e-06          3.8398e-06          3.8252e-06          1.9523e-11          1.1539e-12
3.8398e-06          3.8690e-06          3.8544e-06          2.1813e-11          1.2135e-12
3.8690e-06          3.8982e-06          3.8836e-06          2.2030e-11          1.2098e-12
3.8982e-06          3.9274e-06          3.9128e-06          2.2011e-11          1.2306e-12
3.9274e-06          3.9566e-06          3.9420e-06          2.1655e-11          1.2219e-12
3.9566e-06          3.9858e-06          3.9712e-06          2.2020e-11          1.2508e-12
3.9858e-06          4.0150e-06          4.0004e-06          2.2701e-11          1.2658e-12
4.0150e-06          4.0442e-06          4.0296e-06          2.2404e-11          1.2777e-12
4.0442e-06          4.0734e-06          4.0588e-06          2.4818e-11          1.3699e-12
4.0734e-06          4.1026e-06          4.0880e-06          2.3244e-11          1.3189e-12
4.1026e-06          4.1318e-06          4.1172e-06          2.2347e-11          1.3097e-12
4.1318e-06          4.1610e-06          4.1464e-06          2.4701e-11          1.3940e-12
4.1610e-06          4.1902e-06          4.1756e-06          2.3591e-11          1.3663e-12
4.1902e-06          4.2194e-06          4.2048e-06          2.7106e-11          1.4577e-12
4.2194e-06          4.2486e-06          4.2340e-06          2.4463e-11          1.4046e-12
4.2486e-06          4.2778e-06          4.2632e-06          2.5176e-11          1.4425e-12
4.2778e-06          4.3070e-06          4.2924e-06          2.6992e-11          1.5025e-12
4.3070e-06          4.3362e-06          4.3216e-06          2.2780e-11          1.3996e-12
4.3362e-06          4.3654e-06          4.3508e-06          2.5126e-11          1.4780e-12
4.3654e-06          4.3946e-06          4.3800e-06          2.6993e-11          1.5330e-12
4.3946e-06          4.4238e-06          4.4092e-06          2.5088e-11          1.4942e-12
4.4238e-06          4.4530e-06          4.4384e-06          2.5987e-11          1.5384e-12
4.4530e-06          4.4822e-06          4.4676e-06          2.8251e-11          1.6065e-12
4.4822e-06          4.5114e-06          4.4968e-06          2.4205e-11          1.5219e-12
4.5114e-06          4.5406e-06          4.5260e-06          2.5751e-11          1.5742e-12
4.5406e-06          4.5698e-06          4.5552e-06          2.4132e-11          1.5559e-12
4.5698e-06          4.5990e-06          4.5844e-06          2.9691e-11          1.7112e-12
4.5990e-06          4.6282e-06          4.6136e-06          2.6459e-11          1.6379e-12
4.6282e-06          4.6574e-06          4.6428e-06          2.5851e-11          1.6521e-12
4.6574e-06          4.6866e-06          4.6720e-06          2.8154e-11          1.7062e-12
4.6866e-06          4.7158e-06          4.7012e-06          2.4091e-11          1.6317e-12
4.7158e-06          4.7450e-06          4.7304e-06          2.4926e-11          1.6628e-12
4.7450e-06          4.7742e-06          4.7596e-06          2.7737e-11          1.7614e-12
4.7742e-06          4.8034e-06          4.7888e-06          2.8421e-11          1.7969e-12
4.8034e-06          4.8326e-06          4.8180e-06          2.8509e-11          1.8214e-12
4.8326e-06          4.8618e-06          4.8472e-06          2.9538e-11          1.8662e-12
4.8618e-06          4.8910e-06          4.8764e-06          2.7219e-11          1.8061e-12
4.8910e-06          4.9202e-06          4.9056e-06          2.4767e-11          1.7469e-12
4.9202e-06          4.9494e-06          4.9348e-06          2.6117e-11          1.8463e-12
4.9494e-06          4.9786e-06          4.9640e-06          3.0374e-11          1.9748e-12
4.9786e-06          5.0078e-06          4.9932e-06          2.5155e-11          1.8265e-12
5.0078e-06          5.0370e-06          5.0224e-06          2.9754e-11          1.9988e-12
5.0370e-06          5.0662e-06          5.0516e-06          2.9863e-11          2.0055e-12
5.0662e-06          5.0954e-06          5.0808e-06          2.9136e-11          2.0278e-12
5.0954e-06          5.1246e-06          5.1100e-06          2.6922e-11          1.9766e-12
5.1246e-06          5.1684e-06          5.1465e-06          2.7244e-11          1.6382e-12
5.1684e-06          5.2122e-06          5.1903e-06          2.7736e-11          1.7038e-12
5.2122e-06          5.2560e-06          5.2341e-06          2.9497e-11          1.7551e-12
5.2560e-06          5.2852e-06          5.2706e-06          3.0617e-11          2.2317e-12
5.2852e-06          5.3144e-06          5.2998e-06          3.2104e-11          2.3004e-12
5.3144e-06          5.3582e-06          5.3363e-06          2.8728e-11          1.8354e-12
5.3582e-06          5.3874e-06          5.3728e-06          3.4360e-11          2.4633e-12
5.3874e-06          5.4312e-06          5.4093e-06          3.1896e-11          1.9879e-12
5.4312e-06          5.4750e-06          5.4531e-06          2.6739e-11          1.8632e-12
5.4750e-06          5.5188e-06          5.4969e-06          3.0598e-11          2.0210e-12
5.5188e-06          5.5626e-06          5.5407e-06          2.8906e-11          1.9939e-12
5.5626e-06          5.6064e-06          5.5845e-06          2.6750e-11          2.0020e-12
5.6064e-06          5.6502e-06          5.6283e-06          2.7646e-11          2.0444e-12
5.6502e-06          5.7086e-06          5.6794e-06          2.8447e-11          1.8214e-12
5.7086e-06          5.7524e-06          5.7305e-06          3.4051e-11          2.3611e-12
5.7524e-06          5.7962e-06          5.7743e-06          3.2962e-11          2.3642e-12
5.7962e-06          5.8546e-06          5.8254e-06          3.0814e-11          2.0173e-12
5.8546e-06          5.9130e-06          5.8838e-06          2.9874e-11          2.0536e-12
5.9130e-06          5.9714e-06          5.9422e-06          3.0328e-11          2.1331e-12
5.9714e-06          6.0298e-06          6.0006e-06          3.3567e-11          2.2932e-12
6.0298e-06          6.0882e-06          6.0590e-06          3.2096e-11          2.3093e-12
6.0882e-06          6.1466e-06          6.1174e-06          3.1294e-11          2.3354e-12
6.1466e-06          6.2196e-06          6.1831e-06          3.2289e-11          2.1567e-12
6.2196e-06          6.2926e-06          6.2561e-06          2.9865e-11          2.1562e-12
6.2926e-06          6.3656e-06          6.3291e-06          3.5039e-11          2.4221e-12
6.3656e-06          6.4386e-06          6.4021e-06          3.5257e-11          2.5163e-12
6.4386e-06          6.5116e-06          6.4751e-06          3.8843e-11          2.7014e-12
6.5116e-06          6.5992e-06          6.5554e-06          3.2931e-11          2.3985e-12
6.5992e-06          6.7014e-06          6.6503e-06          3.1877e-11          2.2975e-12
6.7014e-06          6.8036e-06          6.7525e-06          3.7175e-11          2.6180e-12
6.8036e-06          6.9058e-06          6.8547e-06          3.8638e-11          2.8341e-12
6.9058e-06          7.0372e-06          6.9715e-06          3.7983e-11          2.6727e-12
7.0372e-06          7.1832e-06          7.1102e-06          3.7821e-11          2.7558e-12
7.1832e-06          7.3438e-06          7.2635e-06          4.0987e-11          2.9984e-12
7.3438e-06          7.5628e-06          7.4533e-06          3.8067e-11          2.8071e-12
7.5628e-06          7.8110e-06          7.6869e-06          4.3274e-11          3.3105e-12


==> Archive_extracted_SEDs/J1709-4429.txt <==
2.1024e-06          2.4528e-06          2.2776e-06          9.7161e-14          9.6885e-15
2.4528e-06          2.9638e-06          2.7083e-06          8.2085e-14          8.1880e-15
2.9638e-06          3.5186e-06          3.2412e-06          9.6980e-14          9.6704e-15
3.5186e-06          4.1756e-06          3.8471e-06          1.1246e-13          1.1039e-14
4.1756e-06          4.9348e-06          4.5552e-06          1.3793e-13          1.3739e-14
4.9348e-06          6.5408e-06          5.7378e-06          1.4321e-13          1.4296e-14

==> Archive_extracted_SEDs/J1718-3825.txt <==
7.8840e-07          9.9280e-07          8.9060e-07          2.0720e-14          4.5628e-15
9.9280e-07          1.1242e-06          1.0585e-06          2.5924e-14          5.8297e-15
1.1242e-06          1.2556e-06          1.1899e-06          2.5062e-14          5.6460e-15
1.2556e-06          1.4308e-06          1.3432e-06          2.2834e-14          4.8008e-15
1.4308e-06          1.5622e-06          1.4965e-06          3.2397e-14          6.9635e-15
1.5622e-06          1.7082e-06          1.6352e-06          3.1378e-14          7.0857e-15
1.7082e-06          1.9126e-06          1.8104e-06          2.6225e-14          5.7750e-15
1.9126e-06          2.0732e-06          1.9929e-06          5.1788e-14          1.1086e-14
2.0732e-06          2.4382e-06          2.2557e-06          3.7526e-14          8.4921e-15
2.4382e-06          2.9054e-06          2.6718e-06          3.7163e-14          8.4023e-15
2.9054e-06          3.2996e-06          3.1025e-06          5.6997e-14          1.2802e-14
3.2996e-06          3.7814e-06          3.5405e-06          5.8721e-14          1.3209e-14
3.7814e-06          4.8618e-06          4.3216e-06          4.0471e-14          9.1585e-15
4.8618e-06          6.4386e-06          5.6502e-06          7.2448e-14          1.6346e-14


==> Archive_extracted_SEDs/J1741-2054.txt <==
1.3368e-06          1.3757e-06          1.3563e-06          1.6742e-13          1.7475e-14
1.3757e-06          1.4147e-06          1.3952e-06          1.7026e-13          1.7996e-14
1.4147e-06          1.4586e-06          1.4367e-06          1.5145e-13          1.6340e-14
1.4586e-06          1.4977e-06          1.4782e-06          1.8340e-13          1.9696e-14
1.4977e-06          1.5418e-06          1.5198e-06          1.6840e-13          1.8487e-14
1.5418e-06          1.5909e-06          1.5663e-06          1.6185e-13          1.7676e-14
1.5909e-06          1.6449e-06          1.6179e-06          1.5313e-13          1.6966e-14
1.6449e-06          1.7139e-06          1.6794e-06          1.2287e-13          1.4333e-14
1.7139e-06          1.7781e-06          1.7460e-06          1.4315e-13          1.6097e-14
1.7781e-06          1.8524e-06          1.8152e-06          1.4275e-13          1.5827e-14
1.8524e-06          1.9218e-06          1.8871e-06          1.6758e-13          1.9469e-14
1.9218e-06          2.0063e-06          1.9640e-06          1.5716e-13          1.8095e-14
2.0063e-06          2.0560e-06          2.0311e-06          1.3014e-13          2.2913e-14
2.0560e-06          2.1158e-06          2.0859e-06          1.1897e-13          2.0849e-14
2.1158e-06          2.1905e-06          2.1532e-06          8.7160e-14          1.7750e-14
2.1905e-06          2.2654e-06          2.2280e-06          1.1597e-13          2.1718e-14
2.2654e-06          2.3403e-06          2.3028e-06          1.3421e-13          2.7697e-14
2.3403e-06          2.4302e-06          2.3852e-06          1.4548e-13          2.6919e-14
2.4302e-06          2.5201e-06          2.4751e-06          1.4798e-13          2.8226e-14
2.5201e-06          2.6500e-06          2.5851e-06          8.3635e-14          2.0619e-14
2.6500e-06          2.7600e-06          2.7050e-06          1.2536e-13          2.6401e-14
2.7600e-06          2.9400e-06          2.8500e-06          6.2469e-14          1.8387e-14
2.9400e-06          3.1050e-06          3.0225e-06          8.1684e-14          2.1961e-14
3.1050e-06          3.2400e-06          3.1725e-06          1.3338e-13          2.9303e-14
3.2400e-06          3.4400e-06          3.3400e-06          6.8616e-14          2.1676e-14
3.4400e-06          3.6850e-06          3.5625e-06          4.4242e-14          2.0029e-14
3.6850e-06          3.8900e-06          3.7875e-06          9.2650e-14          2.6366e-14
3.8900e-06          4.1200e-06          4.0050e-06          9.6167e-14          2.6354e-14
4.1200e-06          4.4100e-06          4.2650e-06          7.0397e-14          2.3661e-14
4.4100e-06          4.6350e-06          4.5225e-06          1.2135e-13          3.3770e-14
4.6350e-06          4.9550e-06          4.7950e-06          7.0157e-14          2.7413e-14
4.9550e-06          5.2750e-06          5.1150e-06          8.7635e-14          3.1081e-14
5.2750e-06          5.7550e-06          5.5150e-06          3.5092e-14          2.4453e-14
5.7550e-06          6.2300e-06          5.9925e-06          5.8574e-14          3.0450e-14
6.2300e-06          6.7200e-06          6.4750e-06          8.4990e-14          3.5940e-14


==> Archive_extracted_SEDs/J1801-2451.txt <==
1.5914e-06          1.8542e-06          1.7228e-06          2.7578e-13          6.3172e-14
1.8542e-06          2.1024e-06          1.9783e-06          2.6587e-13          5.9451e-14
2.1024e-06          2.2776e-06          2.1900e-06          4.7420e-13          1.0688e-13
2.2776e-06          2.4528e-06          2.3652e-06          4.4106e-13          9.4720e-14
2.4528e-06          2.6864e-06          2.5696e-06          2.9951e-13          6.7508e-14
2.6864e-06          2.9492e-06          2.8178e-06          2.5674e-13          5.7869e-14
2.9492e-06          3.1536e-06          3.0514e-06          3.6728e-13          7.9451e-14
3.1536e-06          3.3434e-06          3.2485e-06          4.3928e-13          9.1596e-14
3.3434e-06          3.5040e-06          3.4237e-06          4.8104e-13          1.0658e-13
3.5040e-06          3.6354e-06          3.5697e-06          5.8480e-13          1.3181e-13
3.6354e-06          3.8398e-06          3.7376e-06          3.8760e-13          8.9513e-14
3.8398e-06          3.9858e-06          3.9128e-06          6.1094e-13          1.3641e-13
3.9858e-06          4.1464e-06          4.0661e-06          5.6558e-13          1.2851e-13
4.1464e-06          4.5698e-06          4.3581e-06          2.5572e-13          5.7097e-14
4.5698e-06          4.7742e-06          4.6720e-06          6.0421e-13          1.3619e-13
4.7742e-06          5.1246e-06          4.9494e-06          4.1214e-13          9.4407e-14
5.1246e-06          5.6940e-06          5.4093e-06          3.7811e-13          8.3778e-14
5.6940e-06          6.1466e-06          5.9203e-06          6.8826e-13          1.5766e-13
6.1466e-06          7.0080e-06          6.5773e-06          6.3126e-13          1.4578e-13


==> Archive_extracted_SEDs/J1809-2332.txt <==
1.5622e-06          1.7666e-06          1.6644e-06          4.0293e-14          8.9782e-15
1.7666e-06          2.0586e-06          1.9126e-06          4.6206e-14          1.0472e-14
2.0586e-06          2.6426e-06          2.3506e-06          5.1866e-14          1.1705e-14
2.6426e-06          3.4310e-06          3.0368e-06          5.2143e-14          1.1817e-14
3.4310e-06          4.3654e-06          3.8982e-06          6.2319e-14          1.4566e-14
4.3654e-06          6.7160e-06          5.5407e-06          6.3765e-14          1.4904e-14

==> Archive_extracted_SEDs/J1813-1246.txt <==
1.1826e-06          1.3286e-06          1.2556e-06          2.6358e-13          5.3803e-14
1.3286e-06          1.4162e-06          1.3724e-06          2.9269e-13          6.1231e-14
1.4162e-06          1.5476e-06          1.4819e-06          1.4612e-13          3.0569e-14
1.5476e-06          1.6498e-06          1.5987e-06          2.0200e-13          3.7707e-14
1.6498e-06          1.7228e-06          1.6863e-06          2.2182e-13          4.3756e-14
1.7228e-06          1.7812e-06          1.7520e-06          2.0981e-13          4.5040e-14
1.7812e-06          1.8542e-06          1.8177e-06          1.5899e-13          3.4014e-14
1.8542e-06          1.9272e-06          1.8907e-06          2.0886e-13          4.1199e-14
1.9272e-06          1.9710e-06          1.9491e-06          3.2841e-13          6.8478e-14
1.9710e-06          2.0294e-06          2.0002e-06          2.4940e-13          5.3173e-14
2.0294e-06          2.1024e-06          2.0659e-06          2.2048e-13          4.9674e-14
2.1024e-06          2.1900e-06          2.1462e-06          2.4111e-13          5.3188e-14
2.1900e-06          2.2630e-06          2.2265e-06          3.7179e-13          7.1952e-14
2.2630e-06          2.3506e-06          2.3068e-06          2.6029e-13          5.3299e-14
2.3506e-06          2.4090e-06          2.3798e-06          3.4864e-13          7.4586e-14
2.4090e-06          2.4528e-06          2.4309e-06          4.6790e-13          9.9756e-14
2.4528e-06          2.5258e-06          2.4893e-06          2.7602e-13          6.0668e-14
2.5258e-06          2.5842e-06          2.5550e-06          3.4627e-13          7.7428e-14
2.5842e-06          2.6280e-06          2.6061e-06          4.8920e-13          1.0675e-13
2.6280e-06          2.6864e-06          2.6572e-06          3.6421e-13          7.9763e-14
2.6864e-06          2.7594e-06          2.7229e-06          3.0652e-13          6.5349e-14
2.7594e-06          2.8178e-06          2.7886e-06          4.7546e-13          9.1503e-14
2.8178e-06          2.8908e-06          2.8543e-06          3.7317e-13          7.3397e-14
2.8908e-06          2.9638e-06          2.9273e-06          3.8325e-13          7.5381e-14
2.9638e-06          3.0368e-06          3.0003e-06          3.1629e-13          6.9019e-14
3.0368e-06          3.0952e-06          3.0660e-06          4.2122e-13          8.9805e-14
3.0952e-06          3.1682e-06          3.1317e-06          3.5991e-13          7.5293e-14
3.1682e-06          3.2266e-06          3.1974e-06          4.0275e-13          9.0398e-14
3.2266e-06          3.2996e-06          3.2631e-06          3.7872e-13          7.9229e-14
3.2996e-06          3.3434e-06          3.3215e-06          6.4426e-13          1.3434e-13
3.3434e-06          3.4018e-06          3.3726e-06          5.1291e-13          1.0470e-13
3.4018e-06          3.4602e-06          3.4310e-06          4.5347e-13          1.0003e-13
3.4602e-06          3.5186e-06          3.4894e-06          6.2473e-13          1.1806e-13
3.5186e-06          3.5770e-06          3.5478e-06          4.7995e-13          1.0473e-13
3.5770e-06          3.6354e-06          3.6062e-06          4.9000e-13          1.0731e-13
3.6354e-06          3.6938e-06          3.6646e-06          5.7410e-13          1.1756e-13
3.6938e-06          3.7522e-06          3.7230e-06          5.4271e-13          1.1571e-13
3.7522e-06          3.7960e-06          3.7741e-06          7.4089e-13          1.5796e-13
3.7960e-06          3.8690e-06          3.8325e-06          5.1657e-13          1.0363e-13
3.8690e-06          3.9420e-06          3.9055e-06          4.4724e-13          9.7947e-14
3.9420e-06          4.0442e-06          3.9931e-06          3.4850e-13          7.4556e-14
4.0442e-06          4.1172e-06          4.0807e-06          5.3317e-13          1.1117e-13
4.1172e-06          4.1902e-06          4.1537e-06          5.4889e-13          1.1521e-13
4.1902e-06          4.2340e-06          4.2121e-06          9.0874e-13          1.9374e-13
4.2340e-06          4.3216e-06          4.2778e-06          5.5577e-13          1.0900e-13
4.3216e-06          4.3800e-06          4.3508e-06          7.3206e-13          1.5661e-13
4.3800e-06          4.4530e-06          4.4165e-06          7.1884e-13          1.4098e-13
4.4530e-06          4.5114e-06          4.4822e-06          8.2168e-13          1.7190e-13
4.5114e-06          4.5844e-06          4.5479e-06          6.2564e-13          1.3653e-13
4.5844e-06          4.7012e-06          4.6428e-06          4.3408e-13          9.2546e-14
4.7012e-06          4.7450e-06          4.7231e-06          1.1057e-12          2.4724e-13
4.7450e-06          4.8180e-06          4.7815e-06          7.8850e-13          1.6495e-13
4.8180e-06          4.8764e-06          4.8472e-06          9.3764e-13          2.0609e-13
4.8764e-06          4.9640e-06          4.9202e-06          7.2205e-13          1.5105e-13
4.9640e-06          5.0662e-06          5.0151e-06          6.0629e-13          1.3230e-13
5.0662e-06          5.1684e-06          5.1173e-06          6.2186e-13          1.3905e-13
5.1684e-06          5.2852e-06          5.2268e-06          6.7745e-13          1.4219e-13
5.2852e-06          5.4312e-06          5.3582e-06          6.3279e-13          1.2957e-13
5.4312e-06          5.5626e-06          5.4969e-06          6.9091e-13          1.5186e-13
5.5626e-06          5.6794e-06          5.6210e-06          9.0919e-13          1.9518e-13
5.6794e-06          5.8400e-06          5.7597e-06          6.7796e-13          1.5217e-13
5.8400e-06          6.0590e-06          5.9495e-06          5.8434e-13          1.3116e-13
6.0590e-06          6.1758e-06          6.1174e-06          1.2703e-12          2.8406e-13
6.1758e-06          6.4386e-06          6.3072e-06          6.6506e-13          1.4927e-13
6.4386e-06          6.7306e-06          6.5846e-06          7.8825e-13          1.7626e-13
6.7306e-06          7.0664e-06          6.8985e-06          9.7090e-13          2.1710e-13
7.0664e-06          7.6796e-06          7.3730e-06          9.3129e-13          2.0982e-13


==> Archive_extracted_SEDs/J1833-1034.txt <==
3.2120e-07          1.2264e-06          7.7380e-07          8.4304e-13          1.3842e-13
1.3286e-06          1.4016e-06          1.3651e-06          2.2335e-12          3.4469e-13
1.4892e-06          1.5476e-06          1.5184e-06          1.8942e-12          3.0208e-13
1.5914e-06          1.6352e-06          1.6133e-06          2.4760e-12          3.7164e-13
1.6790e-06          1.7374e-06          1.7082e-06          1.4760e-12          2.4029e-13
1.7958e-06          1.8396e-06          1.8177e-06          2.2702e-12          3.2056e-13
1.8834e-06          1.9418e-06          1.9126e-06          1.8196e-12          2.7316e-13
1.9856e-06          2.0294e-06          2.0075e-06          2.7846e-12          4.0222e-13
2.0878e-06          2.1608e-06          2.1243e-06          2.2989e-12          3.4414e-13
2.2338e-06          2.2922e-06          2.2630e-06          2.6096e-12          4.0126e-13
2.3360e-06          2.3944e-06          2.3652e-06          2.6303e-12          3.9957e-13
2.4674e-06          2.5404e-06          2.5039e-06          2.4549e-12          3.5759e-13
2.6134e-06          2.6718e-06          2.6426e-06          3.2443e-12          4.6156e-13
2.7448e-06          2.8032e-06          2.7740e-06          3.0743e-12          4.4874e-13
2.8908e-06          2.9492e-06          2.9200e-06          3.7789e-12          5.0847e-13
3.0222e-06          3.0806e-06          3.0514e-06          3.3188e-12          4.8713e-13
3.1536e-06          3.2120e-06          3.1828e-06          3.1436e-12          4.9891e-13
3.2704e-06          3.3434e-06          3.3069e-06          3.2210e-12          4.5543e-13
3.4018e-06          3.4748e-06          3.4383e-06          3.1533e-12          4.6227e-13
3.5332e-06          3.6062e-06          3.5697e-06          3.3013e-12          4.8682e-13
3.6646e-06          3.7376e-06          3.7011e-06          3.1073e-12          4.8536e-13
3.8106e-06          3.8836e-06          3.8471e-06          3.6849e-12          5.4021e-13
3.9566e-06          4.0296e-06          3.9931e-06          3.4247e-12          5.3993e-13
4.1172e-06          4.1902e-06          4.1537e-06          3.8514e-12          5.8894e-13
4.2632e-06          4.3508e-06          4.3070e-06          3.3349e-12          5.2578e-13
4.4676e-06          4.5698e-06          4.5187e-06          3.8300e-12          5.4991e-13
4.6720e-06          4.7742e-06          4.7231e-06          3.8623e-12          5.8703e-13
4.8910e-06          4.9932e-06          4.9421e-06          4.3819e-12          6.6676e-13
5.1246e-06          5.2706e-06          5.1976e-06          3.5765e-12          5.6493e-13
5.4166e-06          5.5480e-06          5.4823e-06          5.2873e-12          8.0411e-13
5.7378e-06          5.9714e-06          5.8546e-06          3.9686e-12          6.1699e-13
6.1904e-06          6.5554e-06          6.3729e-06          3.9523e-12          6.1676e-13
6.9204e-06          7.6942e-06          7.3073e-06          5.0696e-12          7.9839e-13


==> Archive_extracted_SEDs/J1836+5925.txt <==
8.6561e-07          9.8266e-07          9.2413e-07          8.7537e-15          2.1438e-15
9.8266e-07          1.1427e-06          1.0627e-06          7.8097e-15          1.9298e-15
1.1427e-06          1.3222e-06          1.2325e-06          8.5279e-15          2.1790e-15
1.3222e-06          1.4880e-06          1.4051e-06          1.1757e-14          2.9493e-15
1.4880e-06          1.6646e-06          1.5763e-06          1.2949e-14          3.4581e-15
1.6646e-06          2.0610e-06          1.8628e-06          8.2599e-15          2.2420e-15
2.0610e-06          2.7650e-06          2.4130e-06          1.0762e-14          3.0277e-15
2.7650e-06          3.8550e-06          3.3100e-06          1.0850e-14          3.8645e-15
3.8550e-06          5.4450e-06          4.6500e-06          1.1072e-14          5.0311e-15
5.4450e-06          1.0000e-05          7.7225e-06          1.0134e-14          7.3211e-15

==> Archive_extracted_SEDs/J1838-0537.txt <==
1.6942e-06          2.4751e-06          2.0847e-06          1.7458e-14          1.1276e-14
2.4751e-06          3.2800e-06          2.8776e-06          2.1629e-14          9.6853e-15
3.2800e-06          4.2750e-06          3.7775e-06          1.9363e-14          8.5098e-15
4.2750e-06          4.9200e-06          4.5975e-06          4.8880e-14          1.6241e-14
4.9200e-06          6.0700e-06          5.4950e-06          3.2611e-14          1.2214e-14
6.0700e-06          1.0000e-05          8.0350e-06          4.2202e-14          1.4410e-14


==> Archive_extracted_SEDs/J1846-0258.txt <==
1.4162e-06          1.6498e-06          1.5330e-06          4.6597e-13          5.3158e-14
1.6498e-06          1.7666e-06          1.7082e-06          6.5411e-13          7.2575e-14
1.7666e-06          1.8688e-06          1.8177e-06          6.3623e-13          7.0339e-14
1.8688e-06          1.9710e-06          1.9199e-06          7.4982e-13          7.8385e-14
1.9710e-06          2.0732e-06          2.0221e-06          7.6206e-13          8.3758e-14
2.0732e-06          2.1900e-06          2.1316e-06          9.3818e-13          9.9769e-14
2.1900e-06          2.3068e-06          2.2484e-06          8.9700e-13          9.7319e-14
2.3068e-06          2.4090e-06          2.3579e-06          9.7030e-13          1.0389e-13
2.4090e-06          2.4966e-06          2.4528e-06          1.0879e-12          1.1613e-13
2.4966e-06          2.5988e-06          2.5477e-06          1.0724e-12          1.1176e-13
2.5988e-06          2.6864e-06          2.6426e-06          1.2339e-12          1.2728e-13
2.6864e-06          2.7740e-06          2.7302e-06          1.1805e-12          1.2528e-13
2.7740e-06          2.8616e-06          2.8178e-06          1.0047e-12          1.1748e-13
2.8616e-06          2.9346e-06          2.8981e-06          1.3890e-12          1.4930e-13
2.9346e-06          3.0222e-06          2.9784e-06          1.1844e-12          1.2823e-13
3.0222e-06          3.0806e-06          3.0514e-06          1.7305e-12          1.8751e-13
3.0806e-06          3.1682e-06          3.1244e-06          1.2102e-12          1.3197e-13
3.1682e-06          3.2412e-06          3.2047e-06          1.3556e-12          1.5511e-13
3.2412e-06          3.3142e-06          3.2777e-06          1.7369e-12          1.7507e-13
3.3142e-06          3.3726e-06          3.3434e-06          1.8137e-12          2.0081e-13
3.3726e-06          3.4602e-06          3.4164e-06          1.4440e-12          1.4904e-13
3.4602e-06          3.5186e-06          3.4894e-06          1.8926e-12          2.1096e-13
3.5186e-06          3.5916e-06          3.5551e-06          1.6322e-12          1.7958e-13
3.5916e-06          3.6646e-06          3.6281e-06          1.8650e-12          1.9066e-13
3.6646e-06          3.7230e-06          3.6938e-06          2.0451e-12          2.2524e-13
3.7230e-06          3.7960e-06          3.7595e-06          1.7150e-12          1.9010e-13
3.7960e-06          3.8836e-06          3.8398e-06          1.6724e-12          1.7342e-13
3.8836e-06          3.9566e-06          3.9201e-06          2.1000e-12          2.1482e-13
3.9566e-06          4.0150e-06          3.9858e-06          2.3287e-12          2.5436e-13
4.0150e-06          4.0880e-06          4.0515e-06          2.2016e-12          2.2492e-13
4.0880e-06          4.1756e-06          4.1318e-06          2.0858e-12          2.0613e-13
4.1756e-06          4.2632e-06          4.2194e-06          1.9178e-12          2.0174e-13
4.2632e-06          4.3362e-06          4.2997e-06          2.3676e-12          2.4769e-13
4.3362e-06          4.4092e-06          4.3727e-06          2.2857e-12          2.4820e-13
4.4092e-06          4.4968e-06          4.4530e-06          2.2074e-12          2.2940e-13
4.4968e-06          4.5698e-06          4.5333e-06          2.8486e-12          2.8682e-13
4.5698e-06          4.6428e-06          4.6063e-06          2.6166e-12          2.8201e-13
4.6428e-06          4.7304e-06          4.6866e-06          2.5734e-12          2.6514e-13
4.7304e-06          4.8180e-06          4.7742e-06          2.7396e-12          2.7988e-13
4.8180e-06          4.9202e-06          4.8691e-06          2.1502e-12          2.3843e-13
4.9202e-06          5.0224e-06          4.9713e-06          2.5394e-12          2.6676e-13
5.0224e-06          5.1246e-06          5.0735e-06          2.5008e-12          2.7440e-13
5.1246e-06          5.2414e-06          5.1830e-06          2.7046e-12          2.7700e-13
5.2414e-06          5.3436e-06          5.2925e-06          3.0455e-12          3.2806e-13
5.3436e-06          5.4750e-06          5.4093e-06          2.7718e-12          2.8976e-13
5.4750e-06          5.5918e-06          5.5334e-06          3.2880e-12          3.5055e-13
5.5918e-06          5.7378e-06          5.6648e-06          3.0504e-12          3.2195e-13
5.7378e-06          5.9130e-06          5.8254e-06          2.8343e-12          3.0403e-13
5.9130e-06          6.0590e-06          5.9860e-06          3.8780e-12          4.1076e-13
6.0590e-06          6.2488e-06          6.1539e-06          3.6910e-12          3.7784e-13
6.2488e-06          6.4678e-06          6.3583e-06          3.5963e-12          3.8187e-13
6.4678e-06          6.7306e-06          6.5992e-06          3.7341e-12          4.0008e-13
6.7306e-06          6.9642e-06          6.8474e-06          5.7209e-12          6.0272e-13
6.9642e-06          7.3584e-06          7.1613e-06          5.0524e-12          5.2383e-13
7.3584e-06          7.8986e-06          7.6285e-06          6.2519e-12          6.5682e-13


==> Archive_extracted_SEDs/J1952+3252.txt <==
6.8620e-07          8.1760e-07          7.5190e-07          8.1242e-13          2.5276e-14
8.1760e-07          9.1980e-07          8.6870e-07          8.1470e-13          2.5688e-14
9.1980e-07          1.0220e-06          9.7090e-07          8.3507e-13          2.5240e-14
1.0220e-06          1.1096e-06          1.0658e-06          8.6805e-13          2.7404e-14
1.1096e-06          1.1972e-06          1.1534e-06          9.5619e-13          2.8834e-14
1.1972e-06          1.2848e-06          1.2410e-06          9.6898e-13          2.9515e-14
1.2848e-06          1.3870e-06          1.3359e-06          9.2595e-13          2.7596e-14
1.3870e-06          1.4892e-06          1.4381e-06          1.0169e-12          3.0096e-14
1.4892e-06          1.5914e-06          1.5403e-06          1.0455e-12          3.2415e-14
1.5914e-06          1.7082e-06          1.6498e-06          1.1215e-12          3.3720e-14
1.7082e-06          1.8250e-06          1.7666e-06          1.0934e-12          3.4179e-14
1.8250e-06          1.9710e-06          1.8980e-06          1.1443e-12          3.4852e-14
1.9710e-06          2.2046e-06          2.0878e-06          1.2273e-12          3.7682e-14
2.2046e-06          2.5112e-06          2.3579e-06          1.2943e-12          4.0382e-14
2.5112e-06          2.8908e-06          2.7010e-06          1.2768e-12          3.9959e-14
2.8908e-06          3.2996e-06          3.0952e-06          1.4580e-12          4.6073e-14
3.2996e-06          3.8252e-06          3.5624e-06          1.4603e-12          4.5963e-14
3.8252e-06          4.4822e-06          4.1537e-06          1.6167e-12          5.0952e-14
4.4822e-06          5.6794e-06          5.0808e-06          1.6227e-12          5.1255e-14


==> Archive_extracted_SEDs/J2021+4026.txt <==
2.4601e-06          2.6800e-06          2.5701e-06          9.5123e-15          3.9553e-15
2.6800e-06          2.9550e-06          2.8175e-06          8.1934e-15          3.7660e-15
2.9550e-06          3.2450e-06          3.1000e-06          9.2133e-15          4.1764e-15
3.2450e-06          3.7200e-06          3.4825e-06          4.3238e-15          3.1794e-15
3.7200e-06          3.9700e-06          3.8450e-06          2.0981e-14          7.2135e-15
3.9700e-06          4.2950e-06          4.1325e-06          1.6417e-14          6.3560e-15
4.2950e-06          4.7000e-06          4.4975e-06          1.1628e-14          6.0172e-15
4.7000e-06          5.1350e-06          4.9175e-06          1.3967e-14          6.7006e-15
5.1350e-06          5.5500e-06          5.3425e-06          1.8698e-14          8.4133e-15
5.5500e-06          6.0350e-06          5.7925e-06          1.9181e-14          8.6761e-15
6.0350e-06          6.6900e-06          6.3625e-06          1.2997e-14          8.1924e-15
6.6900e-06          7.4150e-06          7.0525e-06          1.6532e-14          1.0375e-14
7.4150e-06          8.0600e-06          7.7375e-06          3.1179e-14          1.6955e-14
8.8500e-06          1.0000e-05          9.4250e-06          5.9829e-14          2.8027e-14

==> Archive_extracted_SEDs/J2022+3842.txt <==
1.2118e-06          1.3286e-06          1.2702e-06          7.5515e-14          1.6547e-14
1.3286e-06          1.4308e-06          1.3797e-06          7.8046e-14          1.6772e-14
1.4308e-06          1.5038e-06          1.4673e-06          9.0746e-14          2.0380e-14
1.5038e-06          1.5914e-06          1.5476e-06          8.2241e-14          1.7534e-14
1.5914e-06          1.6498e-06          1.6206e-06          1.1728e-13          2.5914e-14
1.6498e-06          1.7082e-06          1.6790e-06          1.2590e-13          2.6251e-14
1.7082e-06          1.7812e-06          1.7447e-06          8.7259e-14          1.9200e-14
1.7812e-06          1.8396e-06          1.8104e-06          1.1286e-13          2.4061e-14
1.8396e-06          1.8980e-06          1.8688e-06          1.2913e-13          2.7130e-14
1.8980e-06          1.9564e-06          1.9272e-06          1.3912e-13          2.9660e-14
1.9564e-06          2.0148e-06          1.9856e-06          1.3559e-13          3.0718e-14
2.0148e-06          2.1170e-06          2.0659e-06          1.0197e-13          2.2901e-14
2.1170e-06          2.2192e-06          2.1681e-06          1.4225e-13          3.1171e-14
2.2192e-06          2.3068e-06          2.2630e-06          1.6414e-13          3.5967e-14
2.3068e-06          2.3798e-06          2.3433e-06          2.0242e-13          4.3328e-14
2.3798e-06          2.4674e-06          2.4236e-06          1.7068e-13          3.6679e-14
2.4674e-06          2.5696e-06          2.5185e-06          1.4944e-13          3.3020e-14
2.5696e-06          2.6572e-06          2.6134e-06          2.0300e-13          4.2329e-14
2.6572e-06          2.7594e-06          2.7083e-06          1.9951e-13          3.9259e-14
2.7594e-06          2.8616e-06          2.8105e-06          1.8961e-13          3.9128e-14
2.8616e-06          2.9346e-06          2.8981e-06          2.7895e-13          5.7354e-14
2.9346e-06          3.0222e-06          2.9784e-06          2.1034e-13          4.6282e-14
3.0222e-06          3.1098e-06          3.0660e-06          2.0768e-13          4.6845e-14
3.1098e-06          3.2266e-06          3.1682e-06          2.1407e-13          4.2408e-14
3.2266e-06          3.2996e-06          3.2631e-06          2.7596e-13          6.2247e-14
3.2996e-06          3.3580e-06          3.3288e-06          3.8862e-13          8.3513e-14
3.3580e-06          3.4602e-06          3.4091e-06          2.0894e-13          4.6924e-14
3.4602e-06          3.5186e-06          3.4894e-06          4.3718e-13          9.1158e-14
3.5186e-06          3.6208e-06          3.5697e-06          2.3479e-13          5.1662e-14
3.6208e-06          3.7084e-06          3.6646e-06          2.8868e-13          6.2996e-14
3.7084e-06          3.7960e-06          3.7522e-06          3.1602e-13          6.7375e-14
3.7960e-06          3.8982e-06          3.8471e-06          2.8297e-13          6.0568e-14
3.8982e-06          4.0004e-06          3.9493e-06          2.6715e-13          6.0792e-14
4.0004e-06          4.1026e-06          4.0515e-06          3.8582e-13          7.4490e-14
4.1026e-06          4.1902e-06          4.1464e-06          4.0484e-13          8.4415e-14
4.1902e-06          4.2486e-06          4.2194e-06          6.3078e-13          1.3202e-13
4.2486e-06          4.2924e-06          4.2705e-06          7.5310e-13          1.6913e-13
4.2924e-06          4.4676e-06          4.3800e-06          2.3086e-13          4.8319e-14
4.4676e-06          4.5844e-06          4.5260e-06          3.4034e-13          7.5516e-14
4.5844e-06          4.6720e-06          4.6282e-06          4.6673e-13          1.0482e-13
4.6720e-06          4.7742e-06          4.7231e-06          4.6742e-13          1.0005e-13
4.7742e-06          4.9348e-06          4.8545e-06          3.2268e-13          6.9620e-14
4.9348e-06          4.9932e-06          4.9640e-06          8.7533e-13          1.9744e-13
4.9932e-06          5.1246e-06          5.0589e-06          4.4025e-13          9.6468e-14
5.1246e-06          5.2560e-06          5.1903e-06          5.1125e-13          1.0943e-13
5.2560e-06          5.3874e-06          5.3217e-06          5.1803e-13          1.1634e-13
5.3874e-06          5.5480e-06          5.4677e-06          4.7639e-13          1.0793e-13
5.5480e-06          5.7378e-06          5.6429e-06          4.7507e-13          1.0623e-13
5.7378e-06          5.9714e-06          5.8546e-06          4.5967e-13          1.0323e-13
5.9714e-06          6.2780e-06          6.1247e-06          4.3986e-13          9.8785e-14
6.2780e-06          6.5116e-06          6.3948e-06          7.2721e-13          1.6475e-13
6.5116e-06          6.8620e-06          6.6868e-06          6.5129e-13          1.4755e-13
6.8620e-06          7.4460e-06          7.1540e-06          7.0125e-13          1.5430e-13


==> Archive_extracted_SEDs/J2030+4415.txt <==
 8.4680e-07          9.9280e-07          9.1980e-07          7.2791e-15          3.2553e-15
 9.9280e-07          1.1680e-06          1.0804e-06          8.4406e-15          3.1902e-15
 1.1680e-06          1.4308e-06          1.2994e-06          4.5178e-15          2.0204e-15
 1.4308e-06          1.6498e-06          1.5403e-06          6.9067e-15          3.0888e-15
 1.6498e-06          1.8542e-06          1.7520e-06          9.1029e-15          4.0709e-15
 1.8542e-06          2.1024e-06          1.9783e-06          1.1466e-14          5.1278e-15
 2.1024e-06          3.7084e-06          2.9054e-06          4.8437e-15          2.1662e-15
 3.7084e-06          1.1738e-05          7.7234e-06          6.2714e-15          3.6503e-15

==> Archive_extracted_SEDs/J2043+2740.txt <==
4.8575e-07          6.4792e-07          5.6683e-07          7.8149e-15          2.2753e-15
6.4792e-07          8.6071e-07          7.5431e-07          7.6513e-15          2.1631e-15
8.6071e-07          1.2882e-06          1.0745e-06          5.9230e-15          1.7117e-15
1.2882e-06          2.4202e-06          1.8542e-06          5.3213e-15          1.7149e-15
2.4202e-06          1.0000e-05          6.2101e-06          8.0454e-15          4.1596e-15


==> Archive_extracted_SEDs/J2055+2539.txt <==
3.0391e-07          4.0320e-07          3.5355e-07          8.5681e-15          5.2862e-15
4.0320e-07          4.8575e-07          4.4447e-07          1.2398e-14          3.8356e-15
4.8575e-07          5.3683e-07          5.1129e-07          2.4142e-14          4.9133e-15
5.3683e-07          6.0772e-07          5.7228e-07          1.0569e-14          3.4779e-15
6.0772e-07          6.8291e-07          6.4532e-07          1.1252e-14          2.6922e-15
6.8291e-07          7.6728e-07          7.2510e-07          1.0527e-14          2.1332e-15
7.6728e-07          8.4111e-07          8.0419e-07          1.3707e-14          2.3242e-15
8.4111e-07          9.3398e-07          8.8755e-07          9.8987e-15          1.8739e-15
9.3398e-07          1.0264e-06          9.8018e-07          9.7186e-15          1.9439e-15
1.0264e-06          1.1088e-06          1.0676e-06          1.2658e-14          2.2847e-15
1.1088e-06          1.2009e-06          1.1549e-06          1.2856e-14          2.2031e-15
1.2009e-06          1.3417e-06          1.2713e-06          7.8477e-15          1.5615e-15
1.3417e-06          1.4684e-06          1.4051e-06          1.0122e-14          1.9640e-15
1.4684e-06          1.6105e-06          1.5395e-06          8.7322e-15          2.0191e-15
1.6105e-06          1.7929e-06          1.7017e-06          8.5074e-15          1.8128e-15
1.7929e-06          1.9963e-06          1.8946e-06          1.0633e-14          2.1546e-15
1.9963e-06          2.2205e-06          2.1084e-06          1.2615e-14          2.5479e-15
2.2205e-06          2.5801e-06          2.4003e-06          1.2293e-14          2.8540e-15
2.5801e-06          3.1700e-06          2.8750e-06          6.8409e-15          2.4400e-15
3.1700e-06          3.9550e-06          3.5625e-06          4.5954e-15          2.7004e-15
3.9550e-06          4.6800e-06          4.3175e-06          1.1450e-14          4.1299e-15
4.6800e-06          5.6200e-06          5.1500e-06          9.7185e-15          4.5539e-15
5.6200e-06          6.9500e-06          6.2850e-06          5.6923e-15          5.2274e-15


==> Archive_extracted_SEDs/J2124-3358.txt <==
3.0000e-07          3.7500e-07          3.3750e-07          1.1817e-13          1.7665e-14
3.7500e-07          4.4500e-07          4.1000e-07          1.0010e-13          1.4288e-14
4.4500e-07          5.2000e-07          4.8250e-07          7.1257e-14          1.0509e-14
5.2000e-07          6.1500e-07          5.6750e-07          7.1159e-14          1.0572e-14
6.1500e-07          6.9000e-07          6.5250e-07          8.8449e-14          1.2683e-14
6.9000e-07          8.0000e-07          7.4500e-07          5.1636e-14          7.5427e-15
8.0000e-07          8.8000e-07          8.4000e-07          6.9136e-14          9.9465e-15
8.8000e-07          9.7000e-07          9.2500e-07          5.9532e-14          8.7262e-15
9.7000e-07          1.0600e-06          1.0150e-06          6.1888e-14          8.9199e-15
1.0600e-06          1.1500e-06          1.1050e-06          6.4273e-14          9.3081e-15
1.1500e-06          1.2750e-06          1.2125e-06          5.2212e-14          7.4182e-15
1.2750e-06          1.3850e-06          1.3300e-06          6.0832e-14          8.9385e-15
1.3850e-06          1.5900e-06          1.4875e-06          3.3881e-14          5.5416e-15
1.5900e-06          1.8650e-06          1.7275e-06          3.8153e-14          5.8527e-15
1.8650e-06          2.5250e-06          2.1950e-06          3.0955e-14          5.0630e-15


==> Archive_extracted_SEDs/J2229+6114.txt <==
9.9280e-07          1.1388e-06          1.0658e-06          7.0672e-14          6.9149e-15
1.1388e-06          1.2556e-06          1.1972e-06          7.6379e-14          7.8036e-15
1.2556e-06          1.3724e-06          1.3140e-06          8.2522e-14          8.0715e-15
1.3724e-06          1.4892e-06          1.4308e-06          8.1908e-14          8.1872e-15
1.4892e-06          1.6060e-06          1.5476e-06          9.0859e-14          9.1140e-15
1.6060e-06          1.7520e-06          1.6790e-06          8.2358e-14          8.2920e-15
1.7520e-06          1.9126e-06          1.8323e-06          1.0162e-13          1.0095e-14
1.9126e-06          2.1170e-06          2.0148e-06          1.2082e-13          1.2226e-14
2.1170e-06          2.3944e-06          2.2557e-06          1.5225e-13          1.4934e-14
2.3944e-06          2.7010e-06          2.5477e-06          1.4017e-13          1.4277e-14
2.7010e-06          2.9492e-06          2.8251e-06          1.9902e-13          2.0026e-14
2.9492e-06          3.2120e-06          3.0806e-06          2.0845e-13          2.1112e-14
3.2120e-06          3.5624e-06          3.3872e-06          1.7182e-13          1.7785e-14
3.5624e-06          3.8982e-06          3.7303e-06          2.1784e-13          2.1962e-14
3.8982e-06          4.1756e-06          4.0369e-06          3.0112e-13          3.0486e-14
4.1756e-06          4.6282e-06          4.4019e-06          2.2028e-13          2.2644e-14
4.6282e-06          5.1392e-06          4.8837e-06          2.6354e-13          2.6909e-14
5.1392e-06          5.7962e-06          5.4677e-06          3.0416e-13          3.1240e-14
5.7962e-06          7.4606e-06          6.6284e-06          2.9689e-13          3.0874e-14
